Dynamic Service-Orientation for Software-Defined In-Vehicle Networks

Modern In-Vehicle Networks (IVNs) are composed of a large number of devices and services linked via an Ethernet-based time-sensitive network. Communication in future IVNs will become more dynamic as services can be updated, added, or removed during runtime. This requires a flexible and adaptable IVN, for which Software-Defined Networking (SDN) is a promising candidate. In this paper, we show how SDN can be used to support a dynamic, service-oriented network architecture. We demonstrate our concept using the SOME/IP protocol, which is the most widely deployed implementation of automotive service-oriented architectures. In a simulation study, we evaluate the performance of SOME/IP-adaptive SDN control compared to standard Ethernet switching and non-optimized SDN. Our results show an expected overhead introduced by the central SDN controller, which is, however, reduced by up to 50% compared to SOME/IP-unaware SDN.For a large number of services, the setup time is in the order of milliseconds, which matches standard Ethernet switching. A SOME/IP-aware SDN controller can optimize the service discovery to improve adaptability, robustness, security, and Quality-of-Service of the IVN while remaining transparent to existing SOME/IP implementations.

==> data/scaling/ethernet_S=1_C=1.csv <==
,1
1,0.000029724
2,0.000030892
5,0.000034396
10,0.000050248
20,0.000083368
30,0.000116488
40,0.000149608
50,0.000182728


==> data/scaling/ethernet_S=1_C=50.csv <==
,50
1,0.000125592
2,0.000170760
5,0.000306264
10,0.000532104
20,0.000988024
30,0.001449464
40,0.001910904
50,0.002372344


==> data/scaling/ethernet_S=2_C=1.csv <==
,1
1,0.000056586
2,0.000057754
5,0.000061258
10,0.000067098
20,0.000093026
30,0.000126146
40,0.000159266
50,0.000192386


==> data/scaling/ethernet_S=2_C=50.csv <==
,50
1,0.000143468
2,0.000250668
5,0.000572268
10,0.001110274
20,0.002193954
30,0.003277634
40,0.004361314
50,0.005444994


==> data/scaling/ethernet_S=5_C=1.csv <==
,1
1,0.000137172
2,0.000138340
5,0.000141844
10,0.000147684
20,0.000159364
30,0.000171044
40,0.000186512
50,0.000219632


==> data/scaling/ethernet_S=5_C=50.csv <==
,50
1,0.000197096
2,0.000304296
5,0.000625896
10,0.001161896
20,0.002233896
30,0.003305896
40,0.004388560
50,0.005472240


==> data/scaling/parallel_100c_100s_sdn_S=1_C=1.csv <==
,1
1,0.000642368
2,0.000650202
5,0.000658708
10,0.000671260
20,0.000689968
30,0.000707952
40,0.000731648
50,0.000752356


==> data/scaling/parallel_100c_100s_sdn_S=1_C=50.csv <==
,50
1,0.000823660
2,0.000939238
5,0.001567732
10,0.002751780
20,0.005244852
30,0.007740692
40,0.010235332
50,0.012730500


==> data/scaling/parallel_100c_100s_sdn_S=2_C=1.csv <==
,1
1,0.000642096
2,0.000646911
5,0.000661411
10,0.000675865
20,0.000711327
30,0.000741801
40,0.000769299
50,0.000805348


==> data/scaling/parallel_100c_100s_sdn_S=2_C=50.csv <==
,50
1,0.000736812
2,0.000835722
5,0.001168994
10,0.001999428
20,0.003788244
30,0.005587540
40,0.007388692
50,0.009189988


==> data/scaling/parallel_100c_100s_sdn_S=5_C=1.csv <==
,1
1,0.000642096
2,0.000645546
5,0.000657560
10,0.000669136
20,0.000699406
30,0.000724786
40,0.000752158
50,0.000779028


==> data/scaling/parallel_100c_100s_sdn_S=5_C=50.csv <==
,50
1,0.000739670
2,0.000837840
5,0.001177768
10,0.002061492
20,0.003839988
30,0.005648708
40,0.007459780
50,0.009270484


==> data/scaling/parallel_100c_100s_vanilla_S=1_C=1.csv <==
,1
1,0.000439702
2,0.000446746
5,0.000657950
10,0.000671142
20,0.000692386
30,0.000711410
40,0.000742054
50,0.000775826


==> data/scaling/parallel_100c_100s_vanilla_S=1_C=50.csv <==
,50
1,0.000763648
2,0.000994140
5,0.002056996
10,0.003879108
20,0.007668180
30,0.011457924
40,0.015248292
50,0.019037364


==> data/scaling/parallel_100c_100s_vanilla_S=2_C=1.csv <==
,1
1,0.000872569
2,0.000875139
5,0.000887335
10,0.000902313
20,0.000926089
30,0.000945645
40,0.000963677
50,0.000982877


==> data/scaling/parallel_100c_100s_vanilla_S=2_C=50.csv <==
,50
1,0.000973349
2,0.001312206
5,0.001912530
10,0.003673362
20,0.006326418
30,0.009267634
40,0.012209794
50,0.015091886


==> data/scaling/parallel_100c_100s_vanilla_S=5_C=1.csv <==
,1
1,0.002176842
2,0.002182174
5,0.002199626
10,0.002220780
20,0.002262502
30,0.002304006
40,0.002350266
50,0.002406704


==> data/scaling/parallel_100c_100s_vanilla_S=5_C=50.csv <==
,50
1,0.002368832
2,0.002772412
5,0.003585266
10,0.004912288
20,0.007835644
30,0.011576146
40,0.013716436
50,0.016446282

